Smaller counterexamples to Hedetniemi's conjecture

Hedetniemi's conjecture~\cite{hedetniemi1966homomorphisms} for $c$-colorings states that the tensor product $G \times H$ is $c$-colorable if and only if $G$ or $H$ is $c$-colorable. El-Zahar and Sauer~\cite{El-ZaharS85} proved it for $c = 3$. In a recent breakthrough, Shitov~\cite{Shitov19} showed counterexamples, for large $c$. While Shitov's proof is already remarkably short, Zhu \cite{Zhu20} simplified the argument and gave a more explicit counterexample for $c=125$. Tardif \cite{Tardif20} showed that a modification of the arguments allows to use ``wide colorings'' to obtain counterexamples for $c=14$, and $c=13$ with a more involved use of lexicographic products. This note presents two more small modifications, resulting in counterexamples for $c=5$ (with $G$ and $H$ having 4686 and 30 vertices, respectively).

==> h.tikz <==
\node[v,label={$c_1$}] (c1) at (-60:2.3) {};
\node[v,label={$c_2$}] (c2) at (60:2.3) {};
\node[v,label={$c_3$}] (c3) at (180:2.3) {};
\node[v,label={$c_4$}] (c4) at (50:1.0) {};
\node[v,label={$c_5$}] (c5) at (-160:1.0) {};
\node[v,label={$f$}] (f) at (0:0) {};
\node[v,label={120:$h^{1,(1)}_{1,4}$}] (h1_1_1_4) at (144.0:5) {};
\node[v,label={120:$h^{1,(1)}_{1,5}$}] (h1_1_1_5) at (132.0:5) {};
\node[v,label={left:$h^{1,(2)}_{4,5}$}] (h1_2_4_5) at (168.0:6) {};
\node[v,label={left:$h^{1,(2)}_{5,4}$}] (h1_2_5_4) at (156.0:6) {};
\node[v,label={left:$h^{1,(2)}_{4,3}$}] (h1_2_4_3) at (180.0:6) {};
\node[v,label={left:$g^1_4$}] (g1_4) at (192.0:7) {};
\node[v,label={left:$g^1_5$}] (g1_5) at (204.0:7) {};
\node[v,label={left:$g^1_3$}] (g1_3) at (216.0:7) {};
\node[v,label={below:$h^{2,(1)}_{2,4}$}] (h2_1_2_4) at (264.0:5) {};
\node[v,label={below:$h^{2,(1)}_{2,5}$}] (h2_1_2_5) at (252.0:5) {};
\node[v,label={below:$h^{2,(2)}_{4,5}$}] (h2_2_4_5) at (288.0:6) {};
\node[v,label={below:$h^{2,(2)}_{5,4}$}] (h2_2_5_4) at (276.0:6) {};
\node[v,label={below:$h^{2,(2)}_{4,1}$}] (h2_2_4_1) at (300.0:6) {};
\node[v,label={-60:$g^2_4$}] (g2_4) at (312.0:7) {};
\node[v,label={-60:$g^2_5$}] (g2_5) at (324.0:7) {};
\node[v,label={-60:$g^2_1$}] (g2_1) at (336.0:7) {};
\node[v,label={right:$h^{3,(1)}_{3,4}$}] (h3_1_3_4) at (384.0:5) {};
\node[v,label={right:$h^{3,(1)}_{3,5}$}] (h3_1_3_5) at (372.0:5) {};
\node[v,label={60:$h^{3,(2)}_{4,5}$}] (h3_2_4_5) at (408.0:6) {};
\node[v,label={60:$h^{3,(2)}_{5,4}$}] (h3_2_5_4) at (396.0:6) {};
\node[v,label={60:$h^{3,(2)}_{4,2}$}] (h3_2_4_2) at (420.0:6) {};
\node[v,label={$g^3_4$}] (g3_4) at (432.0:7) {};
\node[v,label={$g^3_5$}] (g3_5) at (444.0:7) {};
\node[v,label={$g^3_2$}] (g3_2) at (456.0:7) {};
\draw[ecc] (c1) -- (c2);
\draw[ecc] (c1) -- (c3);
\draw[ecc] (c1) -- (c4);
\draw[ecc] (c1) -- (c5);
\draw[ec1] (c1) -- (h1_2_4_5);
\draw[ec1] (c1) -- (h1_2_5_4);
\draw[ec1] (c1) -- (h1_2_4_3);
\draw[ec1] (c1) -- (h2_1_2_4);
\draw[ec1] (c1) -- (h2_1_2_5);
\draw[ec1] (c1) -- (h2_2_4_5);
\draw[ec1] (c1) -- (h2_2_5_4);
\draw[ec1] (c1) -- (g2_4);
\draw[ec1] (c1) -- (g2_5);
\draw[ec1] (c1) -- (h3_1_3_4);
\draw[ec1] (c1) -- (h3_1_3_5);
\draw[ec1] (c1) -- (h3_2_4_5);
\draw[ec1] (c1) -- (h3_2_5_4);
\draw[ec1] (c1) -- (h3_2_4_2);
\draw[ecc] (c2) -- (c3);
\draw[ecc] (c2) -- (c4);
\draw[ecc] (c2) -- (c5);
\draw[ec2] (c2) -- (h1_1_1_4);
\draw[ec2] (c2) -- (h1_1_1_5);
\draw[ec2] (c2) -- (h1_2_4_5);
\draw[ec2] (c2) -- (h1_2_5_4);
\draw[ec2] (c2) -- (h1_2_4_3);
\draw[ec2] (c2) -- (h2_2_4_5);
\draw[ec2] (c2) -- (h2_2_5_4);
\draw[ec2] (c2) -- (h2_2_4_1);
\draw[ec2] (c2) -- (h3_1_3_4);
\draw[ec2] (c2) -- (h3_1_3_5);
\draw[ec2] (c2) -- (h3_2_4_5);
\draw[ec2] (c2) -- (h3_2_5_4);
\draw[ec2] (c2) -- (g3_4);
\draw[ec2] (c2) -- (g3_5);
\draw[ecc] (c3) -- (c4);
\draw[ecc] (c3) -- (c5);
\draw[ec3] (c3) -- (h1_1_1_4);
\draw[ec3] (c3) -- (h1_1_1_5);
\draw[ec3] (c3) -- (h1_2_4_5);
\draw[ec3] (c3) -- (h1_2_5_4);
\draw[ec3] (c3) -- (g1_4);
\draw[ec3] (c3) -- (g1_5);
\draw[ec3] (c3) -- (h2_1_2_4);
\draw[ec3] (c3) -- (h2_1_2_5);
\draw[ec3] (c3) -- (h2_2_4_5);
\draw[ec3] (c3) -- (h2_2_5_4);
\draw[ec3] (c3) -- (h2_2_4_1);
\draw[ec3] (c3) -- (h3_2_4_5);
\draw[ec3] (c3) -- (h3_2_5_4);
\draw[ec3] (c3) -- (h3_2_4_2);
\draw[ecc] (c4) -- (c5);
\draw[ec4] (c4) -- (f);
\draw[ec4] (c4) -- (h1_1_1_5);
\draw[ec4] (c4) -- (g1_5);
\draw[ec4] (c4) -- (g1_3);
\draw[ec4] (c4) -- (h2_1_2_5);
\draw[ec4] (c4) -- (g2_5);
\draw[ec4] (c4) -- (g2_1);
\draw[ec4] (c4) -- (h3_1_3_5);
\draw[ec4] (c4) -- (g3_5);
\draw[ec4] (c4) -- (g3_2);
\draw[ec5] (c5) -- (f);
\draw[ec5] (c5) -- (h1_1_1_4);
\draw[ec5] (c5) -- (h1_2_4_3);
\draw[ec5] (c5) -- (g1_4);
\draw[ec5] (c5) -- (g1_3);
\draw[ec5] (c5) -- (h2_1_2_4);
\draw[ec5] (c5) -- (h2_2_4_1);
\draw[ec5] (c5) -- (g2_4);
\draw[ec5] (c5) -- (g2_1);
\draw[ec5] (c5) -- (h3_1_3_4);
\draw[ec5] (c5) -- (h3_2_4_2);
\draw[ec5] (c5) -- (g3_4);
\draw[ec5] (c5) -- (g3_2);
\draw[e] (f) -- (h1_1_1_4);
\draw[e] (f) -- (h1_1_1_5);
\draw[e] (f) -- (h2_1_2_4);
\draw[e] (f) -- (h2_1_2_5);
\draw[e] (f) -- (h3_1_3_4);
\draw[e] (f) -- (h3_1_3_5);
\draw[e] (h1_1_1_4) -- (h1_2_4_5);
\draw[e] (h1_1_1_4) -- (h1_2_4_3);
\draw[e] (h1_1_1_5) -- (h1_2_5_4);
\draw[e] (h1_2_4_5) to[bend right=10] (g1_5);
\draw[e] (h1_2_5_4) to[bend right=10] (g1_4);
\draw[e] (h1_2_4_3) to[bend right=10] (g1_3);
\draw[e] (g1_4) to[bend right=25] (g1_3);
\draw[e] (g1_4) -- (g1_5);
\draw[e] (g1_5) -- (g1_3);
\draw[e] (h2_1_2_4) -- (h2_2_4_5);
\draw[e] (h2_1_2_4) -- (h2_2_4_1);
\draw[e] (h2_1_2_5) -- (h2_2_5_4);
\draw[e] (h2_2_4_5) to[bend right=10] (g2_5);
\draw[e] (h2_2_5_4) to[bend right=10] (g2_4);
\draw[e] (h2_2_4_1) to[bend right=10] (g2_1);
\draw[e] (g2_4) to[bend right=25] (g2_1);
\draw[e] (g2_4) -- (g2_5);
\draw[e] (g2_5) -- (g2_1);
\draw[e] (h3_1_3_4) -- (h3_2_4_5);
\draw[e] (h3_1_3_4) -- (h3_2_4_2);
\draw[e] (h3_1_3_5) -- (h3_2_5_4);
\draw[e] (h3_2_4_5) to[bend right=10] (g3_5);
\draw[e] (h3_2_5_4) to[bend right=10] (g3_4);
\draw[e] (h3_2_4_2) to[bend right=10] (g3_2);
\draw[e] (g3_4) to[bend right=25] (g3_2);
\draw[e] (g3_4) -- (g3_5);
\draw[e] (g3_5) -- (g3_2);

